Virtualized 3D Gaussians: Flexible Cluster-based Level-of-Detail System for Real-Time Rendering of Composed Scenes

3D Gaussian Splatting (3DGS) enables the reconstruction of intricate digital 3D assets from multi-view images by leveraging a set of 3D Gaussian primitives for rendering. Its explicit and discrete representation facilitates the seamless composition of complex digital worlds, offering significant advantages over previous neural implicit methods. However, when applied to large-scale compositions, such as crowd-level scenes, it can encompass numerous 3D Gaussians, posing substantial challenges for real-time rendering. To address this, inspired by Unreal Engine 5's Nanite system, we propose Virtualized 3D Gaussians (V3DG), a cluster-based LOD solution that constructs hierarchical 3D Gaussian clusters and dynamically selects only the necessary ones to accelerate rendering speed. Our approach consists of two stages: (1) Offline Build, where hierarchical clusters are generated using a local splatting method to minimize visual differences across granularities, and (2) Online Selection, where footprint evaluation determines perceptible clusters for efficient rasterization during rendering. We curate a dataset of synthetic and real-world scenes, including objects, trees, people, and buildings, each requiring 0.1 billion 3D Gaussians to capture fine details. Experiments show that our solution balances rendering efficiency and visual quality across user-defined tolerances, facilitating downstream interactive applications that compose extensive 3DGS assets for consistent rendering performance.

==> graphs/data/data-Crowd.csv <==
distance,gs_count,vg_count,gs_fps,vg_fps,gs_flip,vg_flip
0,554374.1,466999.05,92.36861740960603,70.59045811088343,0.0011709458194673061,0.0012646609684452415
1,1971640.6,1689252.55,52.0428998433397,45.03027755337249,0.0019005457870662212,0.002042097272351384
2,4669740.65,4000289.65,42.22687042171877,37.74931375481284,0.0027607176452875137,0.002888229675590992
3,9017164.25,7466630.25,33.94264202049365,31.637619006967146,0.0029469600412994623,0.00311077106744051
4,14368365.15,11040121.25,27.951970384820278,27.742843488669838,0.004257176537066698,0.00497368024662137
5,19431687.7,13717248.8,23.844133960818414,25.937102204590747,0.005474836565554142,0.007931252010166645
6,25331383.65,16099385.7,20.435209954567913,24.39609683100381,0.006445953622460365,0.010113217867910862
7,32229454.4,17595302.15,17.571576195620665,24.129587231610053,0.007215120363980532,0.012326125055551529
8,39574502.05,17926192.45,15.125579434711941,24.8069453740477,0.0077800750732421875,0.013792385347187519
9,47935458.75,17585835.4,13.124492999899838,26.251882587054478,0.008852490223944187,0.015893196687102318
10,56610159.55,16342347.7,11.537717925346959,28.62365728996499,0.009924436919391155,0.01830536499619484
11,64744670.55,14749171.7,10.46765835771887,31.805970217480603,0.01129361242055893,0.021027296781539917
12,73327581.9,13029073.35,9.288313795425324,35.78188793049509,0.011703845113515854,0.021950265392661095
13,81363272.05,11317613.3,8.50378109752325,40.647954564137876,0.01185988262295723,0.02262829802930355
14,89567126.35,9961145.4,7.687849643739513,44.934010704772774,0.011821640655398369,0.022530868649482727
15,97197554.3,8826863.25,7.1452959554327204,48.7689257435711,0.011836840771138668,0.0222303606569767
16,104119546.95,7866726.15,6.702496262247872,53.842013125559596,0.01175647135823965,0.021789561957120895
17,109297843.75,6947061.3,6.401710211422238,58.66235642354222,0.011597110889852047,0.020997928455471992
18,113990611.25,6198785.85,6.066273786138426,64.15387309620309,0.011544570326805115,0.020077655091881752
19,117449069.55,5597191.35,5.8957090780036365,69.09977915569485,0.011198733933269978,0.018977005034685135


==> graphs/data/data-DonutSea.csv <==
distance,gs_count,vg_count,gs_fps,vg_fps,gs_flip,vg_flip
0,342933.75,342933.75,57.06924717637164,45.07981148501624,0.002391860820353031,0.002391860820353031
1,3208117.55,3203977.3,47.678512657498906,41.27391207859515,0.002988144289702177,0.002988144289702177
2,7620442.85,7568159.85,40.27616845749286,35.62057901427696,0.005164617206901312,0.005174252670258284
3,12248906.45,12133377.05,34.82246776671191,31.365400982604918,0.008167942985892296,0.008171009831130505
4,17128961.55,16894425.25,30.501009266472714,28.09882275543593,0.012094355188310146,0.012097473256289959
5,22457842.1,22021131.9,27.0693789615536,25.26727392967968,0.015711123123764992,0.015730982646346092
6,27981493.05,27204927.4,24.329565239468174,23.00206696515534,0.019759612157940865,0.01981746032834053
7,33646062.0,32197039.0,22.01747234927088,21.20692446889533,0.023874202743172646,0.024040376767516136
8,39290758.5,36554049.45,20.11634548134112,19.78327344398705,0.02769777737557888,0.027942685410380363
9,44715735.75,39719636.45,18.49202365002022,18.95178067837686,0.03159792721271515,0.03195612505078316
10,49997191.05,41197669.45,17.10714071923242,18.63442120874634,0.03449203073978424,0.03500624746084213
11,55056531.65,40613196.05,16.06426451809195,18.942560407052945,0.035865191370248795,0.03667188063263893
12,59770605.05,37813817.4,15.046119856624927,20.086132735711043,0.037078823894262314,0.038210298866033554
13,64115364.9,33871335.4,14.293963308283546,21.857387467147298,0.03764365613460541,0.03938329219818115
14,68134233.55,29660867.9,13.641954522699862,24.081453403795138,0.03721914812922478,0.03975788876414299
15,71777471.05,25903112.8,13.099837642689726,26.373851822846326,0.03674124926328659,0.040337059646844864
16,75066346.35,23052923.8,12.574880023196403,29.307041382307528,0.035639505833387375,0.040512870997190475
17,77957653.15,21045418.5,12.187676568487174,31.379431577050592,0.034610308706760406,0.040393415838479996
18,80404536.0,19338924.05,11.827385398926152,33.376028473400815,0.03364405408501625,0.04044640436768532
19,82512481.75,17809172.95,11.517935978282948,35.57984365155723,0.03267325088381767,0.03996936231851578


==> graphs/data/data-Downtown.csv <==
distance,gs_count,vg_count,gs_fps,vg_fps,gs_flip,vg_flip
0,36681.55,36681.55,121.36033349743124,88.64268722547665,8.66512127686292e-05,8.66512127686292e-05
1,288579.75,288203.0,111.5878256025865,90.59021875720887,0.00017916075012180954,0.00017916075012180954
2,603906.8,599712.25,105.80474363128944,85.99329530038183,0.0038611243944615126,0.003861173987388611
3,938069.8,928953.5,96.79230302642097,80.04505601305287,0.006449723616242409,0.0064778984524309635
4,1353507.5,1332955.45,87.96365522202248,75.01125940763082,0.0012753132032230496,0.0012756395153701305
5,1830396.45,1781343.15,82.27862890496496,71.49209880508616,0.004777067806571722,0.004821845330297947
6,2341097.25,2227315.55,75.31923568791132,67.25032780550512,0.00487538194283843,0.005110809113830328
7,2845121.85,2613124.45,72.46727262304408,66.27561664401115,0.004071360919624567,0.004335693083703518
8,3395670.85,2970985.55,67.72791346475026,64.36131965855488,0.004630375653505325,0.004756411537528038
9,3950585.7,3269671.9,64.12342954446737,63.05226357690274,0.007212380412966013,0.007352785207331181
10,4490740.3,3509605.4,61.376907747198445,63.395700350437494,0.010303298011422157,0.010750623419880867
11,5025030.35,3744398.15,58.54791016096779,62.3045873804517,0.013269869610667229,0.014468319714069366
12,5508402.6,3900336.9,56.7672575717398,62.4428809715204,0.016545534133911133,0.018340397626161575
13,5972934.4,4020021.35,55.10091005145266,63.864465587041,0.017830995842814445,0.020115533843636513
14,6398272.6,4104772.0,53.901998728720685,63.74277154345189,0.018457531929016113,0.021233951672911644
15,6758144.25,4104258.5,52.46175269375709,65.45470813254391,0.018551519140601158,0.021349076181650162
16,7014488.8,4035984.2,53.34072057243643,68.45664043308105,0.01866828463971615,0.022168507799506187
17,7170968.75,3882004.0,53.98668075576326,72.64953365125321,0.018256356939673424,0.022468145936727524
18,7284980.85,3732236.0,54.997628034958225,76.29483268225891,0.017400598153471947,0.021602319553494453
19,7385104.8,3576298.1,55.54762516565336,78.62317893128282,0.016580840572714806,0.02138908952474594


==> graphs/data/data-Forest.csv <==
distance,gs_count,vg_count,gs_fps,vg_fps,gs_flip,vg_flip
0,584325.25,562820.65,88.32240767799033,64.82785459485076,0.003658062545582652,0.003658062545582652
1,3537168.7,3024093.65,60.77359812268537,51.517305106156265,0.01170513965189457,0.01170414686203003
2,7389636.1,6045986.5,46.966659353388394,43.29307682213245,0.02359595336019993,0.02349250204861164
3,11144022.85,8932875.05,35.513884932394134,36.71133254868836,0.03484400734305382,0.03444245085120201
4,14502835.05,11155396.25,30.091374407114376,33.126761271886295,0.03893287107348442,0.03821921348571777
5,18030557.65,13014449.35,25.338083205207862,31.139101768895067,0.042930517345666885,0.04191453009843826
6,22195066.9,14943128.4,22.827371833928645,29.948606955614377,0.047825876623392105,0.046387940645217896
7,26788489.7,16511304.0,20.064519263484232,28.997326945296333,0.05139365419745445,0.049659475684165955
8,31802980.8,17742973.0,17.82362464069133,28.13677742054636,0.0548660010099411,0.05277637764811516
9,37229399.0,18669425.9,15.814062487441333,27.842945414090586,0.05788259953260422,0.05533090978860855
10,42617015.0,19378223.55,14.400748088181135,27.916521917847156,0.06093147397041321,0.058032263070344925
11,48235143.65,19764111.65,13.092188181152633,28.264869454142563,0.06171360984444618,0.05826113745570183
12,54128696.5,19984700.8,11.87682626377433,28.238334348252426,0.06342574208974838,0.0595167838037014
13,60155801.9,19908228.8,11.04308326650633,28.928366410622903,0.06576992571353912,0.061244990676641464
14,66503534.25,19618517.05,10.061506645530915,29.876375789728986,0.06631798297166824,0.06105996295809746
15,72591858.45,19053287.3,9.21909595083374,30.747970515144136,0.06530828028917313,0.05979597941040993
16,78563569.3,18398530.55,8.687188062105628,31.785782264076637,0.06305798888206482,0.05711226165294647
17,84395749.05,17595073.25,7.958852085383901,33.32314578523261,0.06129932403564453,0.05509578064084053
18,89720551.75,16610866.6,7.460804179172873,34.88672650038485,0.0594024658203125,0.05278193578124046
19,94613112.0,15527579.0,7.122640279617231,36.8448330805428,0.057272106409072876,0.0506356805562973


==> graphs/data/data-Matrixcity.csv <==
distance,gs_count,vg_count,gs_fps,vg_fps,gs_flip,vg_flip
0,145894.05,145087.8,192.95375334159576,122.6105410423321,0.002072269329801202,0.002072269329801202
1,365810.95,358008.3,168.42966247114305,122.8347703577409,0.003063804470002651,0.003063804470002651
2,692718.7,672833.35,155.4478006017469,110.24856720974769,0.004476035945117474,0.004476035945117474
3,1118595.0,1073753.8,136.44183511903677,107.45180955737942,0.006102635990828276,0.006102643441408873
4,1588511.15,1503948.5,128.698633908233,102.2388367416618,0.0053190491162240505,0.0053419079631567
5,2139969.75,1979154.75,116.25867446115879,95.8193442925066,0.009962974116206169,0.010005846619606018
6,2758788.6,2467101.7,107.28998390402042,90.39585848652402,0.013898669742047787,0.014026801101863384
7,3445210.3,2948661.4,98.6080635763058,85.45238828157359,0.01750986836850643,0.017857778817415237
8,4181935.55,3361422.65,90.59787044617555,82.65086473270374,0.021205127239227295,0.021800318732857704
9,4964800.55,3712220.2,83.07877083674077,80.56335241333633,0.02459961362183094,0.02574426680803299
10,5767180.2,3953603.3,77.47368624377233,78.88261625247874,0.027884945273399353,0.02960699051618576
11,6593218.3,4084195.6,72.05376343725278,77.79512124566517,0.030848098918795586,0.03324496001005173
12,7451197.7,4149534.05,67.74976163950207,79.39210231056006,0.033962324261665344,0.03695778176188469
13,8284968.95,4100439.3,63.266118421865905,80.17986187192896,0.03644590079784393,0.04014110937714577
14,9087883.25,4009271.8,59.681844998274855,83.2216070234065,0.036893609911203384,0.04143606126308441
15,9830181.85,3843618.2,57.80161723100821,86.16379555567151,0.03690119832754135,0.042292166501283646
16,10462229.4,3624769.45,55.714358980348706,90.17405334166304,0.03616386651992798,0.04224900156259537
17,10960751.75,3319181.35,54.58224904100471,96.69138371340316,0.03526124730706215,0.04252683371305466
18,11341222.15,3000512.65,53.91022553780378,102.95742406553491,0.033670660108327866,0.042401380836963654
19,11661744.25,2708332.4,53.33708014054705,110.04831182349287,0.032135967165231705,0.04109418764710426


==> graphs/data/data-Temples.csv <==
distance,gs_count,vg_count,gs_fps,vg_fps,gs_flip,vg_flip
0,39955.8,39530.9,72.64380727612499,57.24050151809955,0.0002846292918547988,0.0002846292918547988
1,660123.05,580927.8,53.65331828740413,47.08745986900279,0.002666662447154522,0.00266663427464664
2,2054198.2,1699013.85,45.79909521218871,41.849911327882786,0.007748742587864399,0.007752124685794115
3,4164120.5,3400764.85,38.70141927765768,36.75760770519587,0.014717936515808105,0.014810317195951939
4,6899462.55,5454141.1,31.916745702679243,32.620441729861426,0.02098756656050682,0.02143452875316143
5,10246224.5,7549168.45,27.80251524096611,30.014725400404068,0.025873061269521713,0.026522492989897728
6,14206591.65,9649391.55,24.85582448213961,28.544141348418584,0.029455197975039482,0.030265793204307556
7,19022280.5,11662938.1,21.875148200583844,27.4966891995806,0.03568190708756447,0.03700461983680725
8,24191550.95,13071001.4,19.189453736006396,27.27301587213733,0.04608573392033577,0.048231299966573715
9,29209560.75,14070001.5,16.766854597712033,27.264676841274564,0.051382653415203094,0.05345872789621353
10,34465252.8,14996179.4,15.003529915970722,27.528819148583388,0.0525895394384861,0.05448102578520775
11,40060939.15,15739914.45,13.693609862336789,27.517982436155695,0.05471600964665413,0.0567563958466053
12,45804059.7,16118064.65,12.505331623731912,28.40228796381229,0.060205649584531784,0.06275530904531479
13,51839207.15,16299554.25,11.585333354256496,28.93204683685707,0.0628218799829483,0.06524495780467987
14,57589913.25,16244424.8,10.548859882582947,29.805955425422574,0.06482359766960144,0.06688620150089264
15,63267866.25,15940195.55,9.77114459218432,31.416606915830375,0.06495008617639542,0.06694856286048889
16,69058462.3,15479834.7,9.402355229853804,32.50151354331379,0.0642661526799202,0.06624868512153625
17,74762751.75,14908047.25,8.775722221058407,33.92319618698009,0.06319495290517807,0.0650380551815033
18,80462178.45,14287684.6,8.274434513459703,35.6504855005287,0.0629802718758583,0.0644541084766388
19,85475968.75,13422024.4,7.835670454012447,37.631087568484105,0.06317194551229477,0.06494530290365219


==> graphs/data/data-ablations-forest.csv <==
distance,iter0prime_percentage,iter0prime_rate,iter0prime_flip,iter0_percentage,iter0_rate,iter0_flip,iter40_percentage,iter40_rate,iter40_flip,iter160_percentage,iter160_rate,iter160_flip,iter640_percentage,iter640_rate,iter640_flip,tau512_percentage,tau512_rate,tau512_flip,tau1024_percentage,tau1024_rate,tau1024_flip,tau2048_percentage,tau2048_rate,tau2048_flip,tau4096_percentage,tau4096_rate,tau4096_flip,tau8192_percentage,tau8192_rate,tau8192_flip
0,96.2826696262056,0.7342571506361344,0.0036580623127520084,96.41026979409158,0.7440213676623406,0.003658062545582652,96.35274190187742,0.7337357448432074,0.0036580630112439394,96.34230251045972,0.7494247575806067,0.003658062079921365,96.3197551363731,0.733991025597977,0.003658062545582652,99.96150260492766,0.7423730315051635,0.0036580623127520084,98.88088868314351,0.7403890347936641,0.0036580623127520084,96.3197551363731,0.733991025597977,0.003658062545582652,89.63206707223416,0.7677082727830528,0.003659352893009782,79.81389645578383,0.8139771214922213,0.003660821355879307
1,85.46071466707255,0.8324863162433266,0.011712489649653435,85.48483282688778,0.8317195017683889,0.01170960534363985,85.4903768089998,0.8270822520753468,0.011706320568919182,85.47728017609111,0.8265341616186364,0.011704353615641594,85.49475319059563,0.8476922001912217,0.01170414686203003,97.85685935759864,0.8109749651554549,0.011705489829182625,93.31454702740076,0.8381576335080319,0.011705001816153526,85.49475319059563,0.8476922001912217,0.01170414686203003,74.88447469299386,0.875895123800101,0.011697012931108475,62.535164070630834,0.9146768589141803,0.011736977845430374
2,81.76520289003135,0.894867242159385,0.024985451251268387,81.77785642245632,0.9138597801727611,0.02448268234729767,81.7962423075204,0.9152290468261741,0.02377495728433132,81.80574277534451,0.9246432788906244,0.023533405736088753,81.81710734037364,0.9217831844582551,0.02349250204861164,96.39615136122873,0.8663712511848937,0.02358020469546318,90.91994935988798,0.8904398677375581,0.02353104017674923,81.81710734037364,0.9217831844582551,0.02349250204861164,70.18771194971293,0.9823927155331088,0.023598870262503624,55.84881168911687,1.0329281253916311,0.024885578081011772
3,80.14222171125573,1.0093086360113106,0.03773335739970207,80.14909669715907,1.0112897532089464,0.03655742108821869,80.13782787604389,1.014202805893723,0.03485135734081268,80.1528439974439,1.0060462819029186,0.034472208470106125,80.15844161697856,1.0337177309261925,0.03444245085120201,96.12403432930864,0.9229955917319554,0.03480375185608864,90.10858453148273,0.9491658145653995,0.03469124436378479,80.15844161697856,1.0337177309261925,0.03444245085120201,66.14298892971132,1.1121796320089181,0.03439575806260109,49.075161399188985,1.2911759209149571,0.03668621927499771
4,76.89377015978678,1.0955601818629817,0.04396481439471245,76.90064329870454,1.0876393736346155,0.042018432170152664,76.89294721724082,1.0761351146783027,0.038971126079559326,76.91445714953504,1.1086600785568557,0.038280609995126724,76.9187280386258,1.1008723238661466,0.03821921348571777,95.49332735464023,0.9433428816978545,0.03886963799595833,88.39020754083526,1.009567023230965,0.038645170629024506,76.9187280386258,1.1008723238661466,0.03821921348571777,60.27419066591396,1.2626672799827636,0.03810921311378479,41.51747281990909,1.5872604490629763,0.04108714312314987
5,72.13989024904063,1.2124061659708472,0.05058731883764267,72.14722751517338,1.2319381348343559,0.04797867313027382,72.15799007747273,1.218568156823081,0.04307364672422409,72.16727708918089,1.2294922517278224,0.04204922914505005,72.17996027981974,1.2289446489186242,0.04191453009843826,94.37719193338427,0.9924104470767541,0.04284160956740379,85.95027314643262,1.0918517580340428,0.042541537433862686,72.17996027981974,1.2289446489186242,0.04191453009843826,53.79950464260877,1.5135458770138104,0.04186972603201866,33.996038941147226,2.0033691305259413,0.04649048671126366
6,67.29172260345834,1.3038716821427476,0.05791821703314781,67.30238488265157,1.3100142033840245,0.05455176159739494,67.31017625362509,1.3026812368916127,0.04786858335137367,67.32225326160203,1.310046968605116,0.04655713587999344,67.32634989264214,1.3119603594094587,0.046387940645217896,92.86347071114258,1.0341338359326901,0.04765477776527405,83.0561040120136,1.1114984074950642,0.047211624681949615,67.32634989264214,1.3119603594094587,0.046387940645217896,47.14226610418552,1.6805064422400893,0.046579983085393906,27.85555109094986,2.3756044894247954,0.05233253166079521
7,61.597307406247694,1.4353219718701866,0.06393040716648102,61.60923864998631,1.4422032499305444,0.05979825183749199,61.60506241604207,1.4279187623788714,0.05153679847717285,61.630348462683216,1.4496623231287178,0.04986584931612015,61.635815176247135,1.4452041718272848,0.049659475684165955,91.04102311523744,1.0681920209516276,0.051167577505111694,79.42549389038533,1.1848675964456115,0.050632279366254807,61.635815176247135,1.4452041718272848,0.049659475684165955,40.763217233556844,1.9203082978022221,0.049709029495716095,22.423622112597112,2.876456423774771,0.05554580315947533
8,55.7358068461306,1.579281450852794,0.06990855187177658,55.7508911240169,1.5814410308198794,0.06505333632230759,55.74583200704256,1.5824432467943972,0.05511084198951721,55.77405703430164,1.5867716481324186,0.05305497720837593,55.79028302906751,1.5786226420135723,0.05277637764811516,88.86065311840203,1.1094451238683198,0.054590459913015366,75.29980648857921,1.2584154956018492,0.05394601449370384,55.79028302906751,1.5786226420135723,0.05277637764811516,34.82807529789786,2.234743908810756,0.05309484526515007,17.616782480967945,3.506341848436132,0.05977034941315651
9,50.078125354642445,1.7492700466843938,0.07603579014539719,50.090919813129396,1.7397788388878548,0.07029157876968384,50.10288844576836,1.7455223671253979,0.058260004967451096,50.128189686865475,1.7651200825190874,0.05568515509366989,50.14699780676018,1.7606447069626756,0.05533090978860855,86.24949290747348,1.1325908540205345,0.057464826852083206,70.82149204181351,1.3335828436545556,0.05660797283053398,50.14699780676018,1.7606447069626756,0.05533090978860855,29.622856925517382,2.615139657333502,0.055459171533584595,13.731880280957531,4.477943570129081,0.063524529337883
10,45.387625928282404,1.945734563489495,0.08196841180324554,45.400062510243856,1.9280951165179105,0.07537632435560226,45.42936137127389,1.926000169219973,0.0614120289683342,45.45243173413248,1.9105495678829192,0.05836225301027298,45.47062611025198,1.9385466468063959,0.058032263070344925,83.58026436154667,1.1810141636542075,0.060467928647994995,66.83580372768951,1.4256533130457434,0.05949486792087555,45.47062611025198,1.9385466468063959,0.058032263070344925,25.381107405105684,3.0385139710911098,0.057953763753175735,10.916149570775897,5.428166425507377,0.06775719672441483
11,40.870740000377296,2.144958193463626,0.08727193623781204,40.88448599447677,2.1396112455418845,0.07927270978689194,40.924124209589664,2.1443726203609432,0.06254873424768448,40.95964955211656,2.128481253493551,0.05878480523824692,40.97450562894716,2.1589110287027764,0.05826113745570183,80.63143106240133,1.2251429211415266,0.061099208891391754,62.672349582605634,1.531365976114568,0.05996542051434517,40.97450562894716,2.1589110287027764,0.05826113745570183,21.520416991647128,3.5395953700055487,0.05872394144535065,8.887431394640409,6.465585417074632,0.06900665163993835
12,36.80832319692014,2.3760225873683103,0.0929703339934349,36.82187266416068,2.370475373148223,0.08387116342782974,36.8599530195596,2.3638766044805357,0.06455110013484955,36.89752782057111,2.3474282905606394,0.060041945427656174,36.92071321170648,2.3775993452377557,0.0595167838037014,78.02267675150833,1.2572774561758657,0.06273902207612991,58.87700648767701,1.6257243339908094,0.06146235018968582,36.92071321170648,2.3775993452377557,0.0595167838037014,18.347469627316816,4.025274513751951,0.06032329052686691,7.400823609340011,7.585672277756191,0.07109693437814713
13,32.958483178328315,2.6162463112499066,0.10056885331869125,32.97180541782455,2.569631238135404,0.09021223336458206,33.01858793773307,2.5793610688022715,0.06746897101402283,33.06439274646259,2.5469900932149745,0.06195278838276863,33.09444504304746,2.6195914413108374,0.061244990676641464,75.20895868898725,1.295597501981607,0.06494511663913727,55.008020764161735,1.7138148986797057,0.06353021413087845,33.09444504304746,2.6195914413108374,0.061244990676641464,15.599606444611288,4.537168929154292,0.06224280223250389,6.214170673369413,8.955529345728806,0.0746094211935997
14,29.36091249917293,2.9755654488257783,0.1054067313671112,29.37346529068115,2.9125079522907673,0.09405793249607086,29.424530396292432,2.9250453535613423,0.06866420060396194,29.468270252118216,2.925082253259937,0.06202894449234009,29.499961575350415,2.9693739558378534,0.06105996295809746,72.03501714647594,1.3898039914433058,0.06533009558916092,51.10343552906739,1.8760885607653113,0.06352917850017548,29.499961575350415,2.9693739558378534,0.06105996295809746,13.224711812966541,5.464815226294084,0.062472421675920486,5.222549657201114,10.39699289040069,0.0757194235920906
15,26.091245153952936,3.345508169153543,0.1095418781042099,26.103023334292384,3.2175840960752216,0.09686367958784103,26.16700544053918,3.2656627085934193,0.06860863417387009,26.218671840602255,3.2899540650965697,0.06093718484044075,26.24714080453467,3.3352479114140694,0.05979597941040993,68.74114138346597,1.454630987281525,0.06416009366512299,47.29910637795498,2.0529973708882467,0.06233612820506096,26.24714080453467,3.3352479114140694,0.05979597941040993,11.242561045080944,6.327792611247776,0.061723075807094574,4.369347152318291,11.918968804560684,0.0758243054151535
16,23.232022249783398,3.6610770239501673,0.11095935851335526,23.243285549145742,3.590241877147941,0.09721370786428452,23.325471351770677,3.5510140410760203,0.06723259389400482,23.391765883019776,3.599471438824029,0.058618366718292236,23.418654108934433,3.6589264600739284,0.05711226165294647,65.81802043965943,1.5166917266509503,0.06183437630534172,43.81456851655542,2.1765640797907224,0.059749484062194824,23.418654108934433,3.6589264600739284,0.05711226165294647,9.747478911959261,7.204165514492477,0.059501439332962036,3.736490686657232,13.626780577348928,0.07336148619651794
17,20.647301192476352,4.189445883622055,0.11369218677282333,20.656858723620747,4.035298179511201,0.09894311428070068,20.743114193617078,4.073747591161436,0.06658795475959778,20.81290911891018,4.044445145932302,0.056844308972358704,20.84829324706373,4.186928645957521,0.05509578064084053,62.756013183344095,1.6159851568612795,0.059928007423877716,40.529842539504074,2.376378677558051,0.05767807736992836,20.84829324706373,4.186928645957521,0.05509578064084053,8.37027614485045,8.30848685146796,0.057483430951833725,3.230022045760846,15.304953317341015,0.07136461138725281
18,18.304154934044973,4.723136747006288,0.11550218611955643,18.313857783425856,4.554700794062465,0.10006694495677948,18.407638582093316,4.560548743445007,0.06579810380935669,18.48039125550741,4.601546676541535,0.054928090423345566,18.5140040670782,4.676000825456928,0.05278193578124046,59.65309180123272,1.7058471043353407,0.05782216042280197,37.39102579694066,2.580341832086687,0.05540504306554794,18.5140040670782,4.676000825456928,0.05278193578124046,7.235597333472707,9.246339567498882,0.05564144253730774,2.818378287558848,17.774904220818318,0.0688866376876831
19,16.206692789050212,5.24327484885269,0.11607938259840012,16.215065518614374,5.01274106185998,0.10050486028194427,16.314233327406036,5.067604673908295,0.06472120434045792,16.390425990849977,5.091541558209441,0.05305488035082817,16.411656557708408,5.172917855472947,0.0506356805562973,56.74516630422218,1.7993471540559067,0.05541805922985077,34.47663591278976,2.7791139668177616,0.05293978378176689,16.411656557708408,5.172917855472947,0.0506356805562973,6.259633495619507,10.942977552964825,0.05369669944047928,2.5202717145589713,19.461394176974842,0.06540685892105103

